Word2World: Generating Stories and Worlds through Large Language Models

Large Language Models (LLMs) have proven their worth across a diverse spectrum of disciplines. LLMs have shown great potential in Procedural Content Generation (PCG) as well, but directly generating a level through a pre-trained LLM is still challenging. This work introduces Word2World, a system that enables LLMs to procedurally design playable games through stories, without any task-specific fine-tuning. Word2World leverages the abilities of LLMs to create diverse content and extract information. Combining these abilities, LLMs can create a story for the game, design narrative, and place tiles in appropriate places to create coherent worlds and playable games. We test Word2World with different LLMs and perform a thorough ablation study to validate each step. We open-source the code at https://github.com/umair-nasir14/Word2World.

==> Figures/acc_char_tiles.csv <==
StoryToGame,One_Round,One_step_generation,Direct_generation,No_goals_extracted,No_important_tiles_extracted
86,81,71,0,74,20
95,84,81,51,73,79
87,86,80,22,67,41
91,87,82,45,91,40
98,91,84,48,60,22
90,94,85,43,81,77
97,80,87,49,83,66
93,85,80,51,91,70
89,80,70,33,70,46
92,81,70,31,75,52

==> Figures/acc_imp_tiles.csv <==
StoryToGame,One_Round,One_step_generation,Direct_generation,No_goals_extracted,No_important_tiles_extracted
89,91,71,0,10,0
90,90,72,0,15,10
77,70,80,10,60,10
91,89,69,76,50,10
91,87,66,77,45,70
90,85,63,60,40,60
81,84,79,20,30,10
83,83,79,30,10,12
82,82,80,50,13,15
70,81,80,55,20,20

==> Figures/coherence.csv <==
StoryToGame,One_Round,One_step_generation,Direct_generation,No_goals_extracted,No_important_tiles_extracted
93,93,91,26,77,33
95,98,96,91,71,39
93,96,89,22,72,41
96,92,87,65,73,49
98,91,89,48,57,47
92,94,95,43,76,65
97,80,91,49,64,66
91,83,90,81,60,49
86,96,92,33,50,46
94,90,96,57,55,42

==> Figures/novelty.csv <==
StoryToGame,One_Round,One_step_generation,Direct_generation,No_goals_extracted,No_important_tiles_extracted
1,1,1,1,1,1
0,0,0,0,0,1
0,0,0,0,0,0
1,0,0,0,0,1
1,1,1,0,1,0
1,1,1,0,0,0
1,1,0,0,0,1
1,1,1,0,0,0
1,1,1,1,1,1
1,1,1,1,1,1

==> Figures/playability.csv <==
StoryToGame,One_Round,One_step_generation,Direct_generation,No_goals_extracted,No_important_tiles_extracted
1,0,0,0,0,0
1,0,0,0,0,1
1,0,0,0,0,0
1,0,0,0,0,1
1,1,0,0,1,0
1,1,0,0,0,0
1,1,0,0,0,1
1,1,1,0,0,0
1,1,1,1,0,0
1,1,1,1,0,0

==> Figures/plots/acc_char_tiles.csv <==
StoryToGame,One_Round,One_step_generation,Direct_generation,No_goals_extracted,No_important_tiles_extracted
86,81,71,0,74,20
95,84,81,51,73,79
87,86,80,22,67,41
91,87,82,45,91,40
98,91,84,48,60,22
90,94,85,43,81,77
97,80,87,49,83,66
93,85,80,51,91,70
89,80,70,33,70,46
92,81,70,31,75,52

==> Figures/plots/acc_imp_tiles.csv <==
StoryToGame,One_Round,One_step_generation,Direct_generation,No_goals_extracted,No_important_tiles_extracted
89,91,71,0,10,0
90,90,72,0,15,10
77,70,80,10,60,15
91,89,69,20,50,25
91,87,66,47,45,70
90,85,63,50,40,60
81,84,79,20,30,10
83,83,79,30,10,12
82,82,80,50,13,15
70,81,80,55,20,20

==> Figures/plots/coherence.csv <==
StoryToGame,One_Round,One_step_generation,Direct_generation,No_goals_extracted,No_important_tiles_extracted
93,93,91,26,77,33
95,98,96,91,71,39
93,96,89,22,72,41
96,92,87,65,73,49
98,91,89,48,57,47
92,94,95,43,76,65
97,80,91,49,64,66
91,83,90,81,60,49
86,96,92,33,50,46
94,90,96,57,55,42

==> Figures/plots/corr_cmplx_metrics.csv <==
Story paragraphs,Story objectives,No. of important tiles,Path length,Coherence,Playability,Novelty,LLM Agent Reward,Accuracy of character tiles,Accuracy of important tiles
4,3,10,0,72,0,0,-500,80,60
4,3,10,0,60,0,0,-600,70,70
4,3,10,0,55,0,0,-200,80,60
4,3,10,15,88,1,1,150,100,80
5,4,12,19,92,1,0,-100,90,90
6,5,14,22,95,1,0,350,100,100
7,6,16,27,90,1,1,200,100,80
8,7,18,39,91,1,1,300,90,100
9,8,20,51,87,1,1,50,80,80
10,9,22,60,88,1,1,450,100,100

==> Figures/plots/novelty.csv <==
StoryToGame,One_Round,One_step_generation,Direct_generation,No_goals_extracted,No_important_tiles_extracted
1,1,1,1,1,1
0,0,0,0,0,1
0,0,0,0,0,0
1,0,0,0,0,1
1,1,1,0,1,0
1,1,1,0,0,0
1,1,0,0,0,1
1,1,1,0,0,0
1,1,1,1,1,1
1,1,1,1,1,1

==> Figures/plots/playability.csv <==
StoryToGame,One_Round,One_step_generation,Direct_generation,No_goals_extracted,No_important_tiles_extracted
1,0,0,0,0,0
0,0,0,0,0,1
1,0,0,0,0,0
1,0,0,0,0,1
1,1,0,0,1,0
1,1,0,0,0,0
1,1,0,0,0,1
1,1,1,0,0,0
1,1,1,1,0,0
1,1,1,1,0,0

==> Figures/plots/world_size.csv <==
width,height
10,24
27,17
24,30
50,31
48,21
17,37
35,36
72,40
40,31
21,51
